Predicting the Thermal Sunyaev-Zel'dovich Field using Modular and Equivariant Set-Based Neural Networks

Theoretical uncertainty limits our ability to extract cosmological information from baryonic fields such as the thermal Sunyaev-Zel'dovich (tSZ) effect. Being sourced by the electron pressure field, the tSZ effect depends on baryonic physics that is usually modeled by expensive hydrodynamic simulations. We train neural networks on the IllustrisTNG-300 cosmological simulation to predict the continuous electron pressure field in galaxy clusters from gravity-only simulations. Modeling clusters is challenging for neural networks as most of the gas pressure is concentrated in a handful of voxels and even the largest hydrodynamical simulations contain only a few hundred clusters that can be used for training. Instead of conventional convolutional neural net (CNN) architectures, we choose to employ a rotationally equivariant DeepSets architecture to operate directly on the set of dark matter particles. We argue that set-based architectures provide distinct advantages over CNNs. For example, we can enforce exact rotational and permutation equivariance, incorporate existing knowledge on the tSZ field, and work with sparse fields as are standard in cosmology. We compose our architecture with separate, physically meaningful modules, making it amenable to interpretation. For example, we can separately study the influence of local and cluster-scale environment, determine that cluster triaxiality has negligible impact, and train a module that corrects for mis-centering. Our model improves by 70 % on analytic profiles fit to the same simulation data. We argue that the electron pressure field, viewed as a function of a gravity-only simulation, has inherent stochasticity, and model this property through a conditional-VAE extension to the network. This modification yields further improvement by 7 %, it is limited by our small training set however. (abridged)

==> figures/cartoon_residuals.dat <==
r,DeltaPth
3.125000000000000000e-02,-1.576319634914398193e-01
9.375000000000000000e-02,-4.876721203327178955e-01
1.562500000000000000e-01,-4.108621478080749512e-01
2.187500000000000000e-01,-4.964261949062347412e-01
2.812500000000000000e-01,-1.040910720825195312e+00
3.437500000000000000e-01,-1.026287317276000977e+00
4.062500000000000000e-01,-8.168029189109802246e-01
4.687500000000000000e-01,-3.293545246124267578e-01
5.312500000000000000e-01,2.226261794567108154e-01
5.937500000000000000e-01,3.651983141899108887e-01
6.562500000000000000e-01,2.747028768062591553e-01
7.187500000000000000e-01,2.894922792911529541e-01
7.812500000000000000e-01,2.324878573417663574e-01
8.437500000000000000e-01,2.156606912612915039e-01
9.062500000000000000e-01,1.931976377964019775e-01
9.687500000000000000e-01,3.064193725585937500e-01
1.031250000000000000e+00,3.771320283412933350e-01
1.093750000000000000e+00,3.448169231414794922e-01
1.156250000000000000e+00,4.137846231460571289e-01
1.218750000000000000e+00,5.692285895347595215e-01
1.281250000000000000e+00,7.789645791053771973e-01
1.343750000000000000e+00,9.177450537681579590e-01
1.406250000000000000e+00,1.053590536117553711e+00
1.468750000000000000e+00,1.154888868331909180e+00
1.531250000000000000e+00,1.236339926719665527e+00
1.593750000000000000e+00,1.303213596343994141e+00
1.656250000000000000e+00,1.398936629295349121e+00
1.718750000000000000e+00,1.441240668296813965e+00
1.781250000000000000e+00,1.550011634826660156e+00
1.843750000000000000e+00,1.497678756713867188e+00
1.906250000000000000e+00,1.121784329414367676e+00
1.968750000000000000e+00,1.042464137077331543e+00

